NEUZZ: Efficient Fuzzing with Neural Program Smoothing

Fuzzing has become the de facto standard technique for finding software vulnerabilities. However, even state-of-the-art fuzzers are not very efficient at finding hard-to-trigger software bugs. Most popular fuzzers use evolutionary guidance to generate inputs that can trigger different bugs. Such evolutionary algorithms, while fast and simple to implement, often get stuck in fruitless sequences of random mutations. Gradient-guided optimization presents a promising alternative to evolutionary guidance. Gradient-guided techniques have been shown to significantly outperform evolutionary algorithms at solving high-dimensional structured optimization problems in domains like machine learning by efficiently utilizing gradients or higher-order derivatives of the underlying function. However, gradient-guided approaches are not directly applicable to fuzzing as real-world program behaviors contain many discontinuities, plateaus, and ridges where the gradient-based methods often get stuck. We observe that this problem can be addressed by creating a smooth surrogate function approximating the discrete branching behavior of target program. In this paper, we propose a novel program smoothing technique using surrogate neural network models that can incrementally learn smooth approximations of a complex, real-world program's branching behaviors. We further demonstrate that such neural network models can be used together with gradient-guided input generation schemes to significantly improve the fuzzing efficiency. Our extensive evaluations demonstrate that NEUZZ significantly outperforms 10 state-of-the-art graybox fuzzers on 10 real-world programs both at finding new bugs and achieving higher edge coverage. NEUZZ found 31 unknown bugs that other fuzzers failed to find in 10 real world programs and achieved 3X more edge coverage than all of the tested graybox fuzzers for 24 hours running.

==> CCS_reviews.txt <==
Review #503A
Overall merit
2. 	Weak reject
Brief paper summary (2-3 sentences)
The authors proposed NEUZZ, an efficient fuzzer that guides the fuzzing input generation process using deep neural networks. NEUZZ efficiently learns a differentiable neural approximation of the target program logic, which allows it to use efficient optimization techniques like gradient descent for identifying promising mutations. They evaluated NEUZZ on 10 popular real-world programs and achieved exciting results.

Strengths
= Unlike the prior ML-based approaches that tried to learn the input format of a target program, the authors introduced an approach to efficiently learn the logic of the target program itself.

= NEUZZ outperforms AFL, both at finding new bugs and achieving higher edge coverage.

= NEUZZ successfully found 36 previously unknown bugs that AFL failed to find.

Weaknesses
= Some important details are not clear when the authors describe NEUZZ (see the detailed comments).

= The accuracy of the model is not clearly shown for different programs.

Detailed comments for the authors
The authors adopt CNN models, which have fast training time, and they use scalable gradient-descent-based optimization techniques on the CNNs to identify mutation strategies rather than random mutation on certain locations, which improves the edge coverage.

Some important details are missing when the authors describe NEUZZ. I hope the authors clearly clarify them in the response.

For a given program, how to calculate the output edges? Does NEUZZ statically analyze the program and generate the output edges? Or using the covered edges in the training data?

What is the exact size of the training data? The authors mentioned that they "run AFL-2.5.2 on a single core for an hour to collect data". But the details are missing.

As we know, the dynamically generated data could be biased (i.e., only limited number of edges are covered). Using such data to train the model could let the mode be inaccurate in the future run, especially for the several hours later? How to solve this problem is not mentioned in this paper.

The authors removed the inputs with size > 10,000 bytes. What is the percentage of the removed one? Will they impact the results for AFL?

In this paper, the authors compared NEUZZ with AFL. However, there are other state-of-the-art fuzzers which have better performance than AFL. Comparing with them is more convincing.

Review #503B
Overall merit
2. 	Weak reject
Brief paper summary (2-3 sentences)
This paper proposes a method for mutating inputs for a fuzzer. It uses inputs generated by a fuzzer to train a CNN, whose outputs are the coverage of branches.

Strengths
Using a neural network to mutate the input is an interesting idea.
Weaknesses
Using a CNN to mutate the input makes little sense.

The evaluation failed to compare with other state of the art fuzzers.

The authors failed to evaluate the performance on the LAVA dataset.

Detailed comments for the authors
This paper uses a CNN to mutate the input for fuzzers. Each dimension in the output of the CNN represents the coverage of a branch in the program. The paper trains the CNN to learn the behavior of the program being fuzzed.

While the idea of using a neural network to learn the behavior of a program is interesting, the choice of CNN makes no sense. The convolution layer was chosen and proved effective in image classification because it is translation-invariant. In that task, we care about whether a feature exists in the two-dimensional input rather than where the feature is. However, there is no justification why translation-invariant in 2D is appropriate in fuzzing. First, the input to the program is not 2-D. Second, it is certainly not translation-invariant. If you move a byte sequence in the input to another location, the program behavior is expected to change drastically. Therefore, CNN is appropriate for image-related tasks but makes no sense for fuzzing.

Since the CNN outputs the coverage of the branches in the program, the dimension of the output could be tremendous. To reduce the dimension, the paper considers only the branches that were explored in the training data. However, this counters the goal of coverage-based fuzzing, which is to explore unseen branches.

The evaluation is inadequate in a number of ways. It compared with only AFL, but not with other more advanced, state of the art fuzzers, such as VUzzer, Steelix, and Angora. Also it did not evaluate on the LAVA dataset, which contains thousands of injected bugs and thus allows a more reliable comparison.

The comparison with Angora is wrong. The paper states, "they [Angora's authors] only assume local functions modeling the input to a specific branching predicate, thus may suffer from expensive modeling a large number of functions to capture different branching predicates." Angora considers the function that transforms the input bytes into a value in the predicate. Why is this a "local" function? Also Angora never "models" a function. Instead, it considers each such function as a blackbox and computes its gradient by differentiation. The cost does not depend on how complex the function is.

Review #503C
Overall merit
2. 	Weak reject
Brief paper summary (2-3 sentences)
This paper proposes a technique to improve the edge coverage of grey-box fuzzers. The proposed technique models program inputs and covered edges with a deep neutral network (i.e., CNN). The trained CNN further leverages gradient descent techniques to yield new inputs that can potentially lead to exercise new edges. For the evaluation, multiple commonly-used program binaries are tested. AFL is primarily compared with the proposed technique.

Strengths
A relevant and critical topic to this venue.
Evaluation results show the proposed technique can outperform AFL under certain configurations.
Weaknesses
Limitations on previous grey-box fuzzer (motivating example) is not well justified.
Lack of comparisons with the state-of-the-art grey-box fuzzers.
The current writing quality is low; many grammar errors.
Detailed comments for the authors
"The proposed technique can learn the logic of the target program itself".

The term "logic" seems a bit confusing. By reading the intro, the reviewer was expected to see a technique that directly learns the semantics/functionality of the program (which more naturally interprets the "logic" of the program). However, the learning output is more like the program structural-level information.

Lack of comparisons with the state-of-the-art grey-box fuzzers.

The current evaluation mostly compares with AFL. For future revision, use more advanced fuzzers such as Driller or AFLFast.

Limitations of previous grey-box fuzzers are not well justified.

The motivating example section needs to be baked. Typically a convincing "motivating example" starts from testing failures of existing tools. However, the current section only provides some very vague arguments on how existing work may fail to find the bug. can you at least give a concrete example, for example driller, failed to fuzz this case?

The reviewer actually uses an SMT solver (Z3) to construct and solve the path constraints in the motivating example; Z3 works smoothly to find solutions.

"However, all of these tools struggle scale to larger programs due to the e.g., path explosion or some hard constraints that the underlying solver cannot easily solve. NEUZZ does not rely on any heavy program anlysis techniques like symbolic execution and can freely scale to large programs." ==> Can you run existing (symbolic) tools on the test cases to justify your argument?

"However, as the cost of testing each individual inputs by running the target program is low, the input generation will still be very effective even if the neural program does not perfectly mimic the logic of the target program" ==> how close it is? Can you provide some data on that?

Research motivation on using CNN instead of RL seems a bit vague. For example, "such assumptions as repeating the same mutation do not increase the cumulative coverage." Can you explain why?

"we only consider the edges that have been exercised in the training data." ==> This seems not good since it omits the uncovered edges by the training data; can you do certain static analysis on CFG first to expand this limited set of edges?

Many grammar/typo errors in the current draft, for example:

"This can explains" "while RNN model hardcode" "the RNN model simply memorize them" "As for generation of mutation," "for faster execution speed" "in program header table" "heavy program anlysis"

Broken sentence: Page 7: We think it is because the larger number of bytes to mutate (in Algorithm 1 line 4 and line 8 would waste too many ...

Review #503D
Overall merit
3. 	Weak accept
Brief paper summary (2-3 sentences)
In this paper, the authors propose a neural network based fuzzing mechanism for identifying edges of a control flow graph (of a given executable) that need to be explored for providing better code coverage during fuzzing. In particular, they propose to use a gradient-based fuzzing mechanism to explore or generate suitable inputs so that a large portion of the control-flow graph can be covered. This mechanism improves an existing fuzzing method called AFL by generating better inputs rather than random ones. The empirical results clearly demonstrate this improvement, e.g., by discovering new vulnerabilities (not verified by the original developers) in popular programs.

Strengths
A neat approach towards fuzzing, i.e., generating better inputs to improve code coverage.
Empirical results found new vulnerabilities.
Weaknesses
Empirical evaluation or comparison is limited.
The reasoning provided to explain the mechanism may be incomplete.
Detailed comments for the authors
While the paper shows reasonable improvements in choosing appropriate input data when using a neural-network based mechanism compared to the random approach in AFL, the primary intuition of why this actually works in general is not clear. Particularly, the mechanism depends on the training data generated from AFL. Since AFL depends on random inputs, the training data may not be sufficient to generalize over different control-flow graph structures encountered at a later stage during fuzzing. This may affect the learned neural network model parameters, thereby affecting code coverage. The authors only show the effectiveness of the approach on a small dataset while using training data generated from AFL for 1 hr or 6 hrs. A validation approach would probably show the effect of training data by using smaller times of AFL training data generation while measuring code coverage performance. In the paper, the authors hope that the training data sufficiently contains typical code coverage patterns that can be found on the rest of the executable's control-flow graph.

Another major issue is the comparison of performance against other fuzzing mechanisms. Though the authors discuss various machine-learning based fuzzing mechanisms in section 6, they only compare the system performance with AFL and an RNN-based fuzzing technique. Since AFL is used for training, it is intuitively clear that NEUZZ should perform better than AFL. Apart from AFL, the authors should have compared results with other types of fuzzing mechanisms (taint-based, concolic execution based, GAN based). That would provide a better picture as to why the proposed approach works as claimed. Without a systematic evaluation approach, it is hard to understand the effectiveness of the system under various settings.

Throughout the paper, it is mentioned that that primary reason for the model to work is its ability to represent the program logic. While this reason is somewhat vague, the actual reason seems to be the learning of a function that can choose appropriate control-flow edge for a given input so that it can be appropriately mutated. I am not sure if equating the program logic with control-flow edge choice is a valid hypothesis. Therefore, this part of the reasoning may be a bit misleading.

The authors repeatedly mention that they intend to maximize code coverage using the neural-network model. However, it turns out that better code coverage is a product of (resulting from) better input mutation, not that of the mechanism design. Therefore, the task of improved fuzzing is more towards better input mutation rather than maximizing code coverage. In a pathological case, even NEUZZ may get stuck in a part of the control flow graph where mutating inputs in an intelligent fashion may not result in better code coverage than AFL.

With regard to the input mutation mechanism, Algorithm 1 indicates that gen_mutate is called for both sides of the slope (loop 4 and loop 8) at various seed locations. It is not clear why it is necessary to add and subtract m (according to the sign). Generally, the gradient sign is used to minimize or maximize along an objective function. It is not clear what the advantage of generating mutations around the critical input is. Isn't it sufficient to only mutate in the direction of the slope?

In section 4.1, the authors mention that they generate 5100 mutated inputs. Isn't this 5120 = 256*2*10? What happened to the missing 20 mutations?

Though the paper is fairly well written, there are multiple places containing grammatical errors or have awkward sentences. E.g. Section 3.2, 3rd para: "...which is a byte sequences..." Section 3.2, 4th para: "...gradient indicate the saliency of input bytes towards optimize the selected output neuron" Section RQ3, last para: "...perform a various level exhaustive search..."




==> address_reviews.txt <==
We took the reviewer comments very seriously and addressed the vast majority of them. The major improvements since the previous submission are:

1. As suggested by all reviewers, we added extensive evaluations of Neuzz by comparing it against 9 state-of-the-art fuzzers on real-world programs, LAVA-M, and DARPA CGC data set.

2. As suggested by reviewer B, We used feed-forward NNs instead of Convolution Neural Network (CNNs) greatly improving the accuracy of the model.

3. We followed the advice of the reviewer A and added incremental learning techniques to keep the NN evolving as new program branches are discovered.

4. We rewrote the paper completely to clarify all the details as suggested by the reviewers. 
